Efficient Parallel Learning of Word2Vec

Since its introduction, Word2Vec and its variants are widely used to learn semantics-preserving representations of words or entities in an embedding space, which can be used to produce state-of-art results for various Natural Language Processing tasks. Existing implementations aim to learn efficiently by running multiple threads in parallel while operating on a single model in shared memory, ignoring incidental memory update collisions. We show that these collisions can degrade the efficiency of parallel learning, and propose a straightforward caching strategy that improves the efficiency by a factor of 4.

==> speed.tikz <==
%!tikz editor 1.0
%!tikz source begin
\begin{tikzpicture}

\pgfplotstableread[row sep=crcr]{
inner w2v gensim cythnn cythnn31 \\
28	789.205	550.2	548.086 159.911 \\
26	804.255	528.205	561.109 157.482 \\
24	804.125	507.81	546.452 162.617 \\
22	796.2	471.436	539.839 158.386 \\
20	778.726	417.715	530.054 160.745 \\
18	735.903	385.44	523.358 166.204 \\
16	738.062	400.944	489.153 180.376 \\
14	712.649	407.249	520.277 182.448 \\
12	680.641	409.504	500.061 185.74 \\
10	661.988	419.517	485.99 200.371 \\
8	629.916	436.15	453.178 217.687 \\
6	641.622	508.915	499.116 243.059 \\
4	766.651	679.776	525.427 341.499 \\
2	1280.448	1129.519	676.941 547.124 \\										
}\mytable
    \begin{axis}[ legend columns=4, xlabel=\#cores, ylabel=execution time(s), xmin=2, xtick={2,4,6,8,10,12,14,16,18,20,22,24,26,28}, ymode=log, ymax=1300, ytick={150, 200, 300, 400, 500, 600, 800, 1000, 1200}, yticklabels={150,200,300, 400, 500, 600, 800, 1000, 1200}, cycle list name=black white, row sep=-0.5ex ]
    \addplot+[black, thick] table [x index=0, y index=1] {\mytable};
	\addlegendentry{w2v}
    \addplot+[blue, thick] table [x index=0, y index=2] {\mytable};
	\addlegendentry{gensim}
    \addplot+[purple, thick] table [x index=0,y index=3] {\mytable};
	\addlegendentry{c0}
    \addplot+[red, thick, mark=*] table [x index=0,y index=4] {\mytable};
	\addlegendentry{c31}
     \end{axis}
\end{tikzpicture}
%!tikz source end


==> speed_cores.tikz <==
%!tikz editor 1.0
%!tikz source begin
\begin{tikzpicture}

\pgfplotstableread[row sep=crcr]{
inner c28 c26 c24 c22 c20 c18 c16 c14 c12 c10 c8 c6 c4 c2 \\
0	548.086	561.109	546.452	539.839	530.054	523.358	489.153	520.277	500.061	485.99	453.178	499.116	525.427	676.941 \\
1	322.098	321.559	321.488	323.023	311.32	303.656	298.39	317.789	313.714	309.36	331.37	371.602	431.554	673.286 \\
3	216.334	213.248	217.299	218.149	221.585	214.982	214.348	231.207	233.805	272.872	269.288	296.861	379.381	599.187 \\
7	171.674	173.078	185.441	174.979	185.347	180.349	198.753	201.509	214.89	228.156	229.371	279.156	349.377	583.251 \\
15	158.234	163.69	160.081	166.36	170.634	171.86	176.075	188.523	205.53	217.178	215.457	250.95	335.228	540.925 \\
31	159.911	157.482	162.617	158.386	160.745	166.204	180.376	182.448	185.74	200.371	217.687	243.059	341.499	547.124 \\
63	160.401	163.357	160.474	159.193	161.781	168.618	171.149	182.693	187.497	204.449	205.245	267.34	325.251	549.254 \\
}\mytable
    \begin{axis}[ legend columns=1, legend pos=north east, xlabel=\#cached nodes, ylabel=execution time(s), xmin=0, xtick={0, 1, 3, 7, 15, 31, 63}, symbolic x coords={0, 1, 3, 7, 15, 31, 63}, ymax=800, ymode=log, ytick={150, 200, 300, 400, 500, 600, 800}, yticklabels={150, 200, 300, 400, 500, 600, 800}, ymin=0, ymax=1200, cycle list name=black white, row sep=-0.5ex ]
	\addlegendimage{empty legend}
   \addlegendentry[yshift=0pt]{cores}
	\begin{pgfonlayer}{back}
    %\addplot+ table [x index=0, y index=14] {\mytable};
	%\addlegendentry{2}
    \addplot+ table [x index=0, y index=13] {\mytable};
	\addlegendentry{4}
    %\addplot+ table [x index=0,y index=12] {\mytable};
	%\addlegendentry{6}
	\end{pgfonlayer}
    \addplot+[green, thick] table [x index=0,y index=11] {\mytable};
	\addlegendentry{8}
	\begin{pgfonlayer}{back}
    %\addplot+ table [x index=0,y index=10] {\mytable};
	%\addlegendentry{10}
    \addplot+ table [x index=0,y index=9] {\mytable};
	\addlegendentry{12}
    %\addplot+ table [x index=0,y index=8] {\mytable};
	%\addlegendentry{14}
    \addplot+ table [x index=0,y index=7] {\mytable};
	\addlegendentry{16}
    %\addplot+ table [x index=0,y index=6] {\mytable};
	%\addlegendentry{18}
    \addplot+ table [x index=0,y index=5] {\mytable};
	\addlegendentry{20}
    %\addplot+ table [x index=0,y index=4] {\mytable};
	%\addlegendentry{22}
	\end{pgfonlayer}
    \addplot+[red, thick, solid] table [x index=0,y index=3] {\mytable};
	\addlegendentry{24}
	\begin{pgfonlayer}{back}
    %\addplot+ table [x index=0,y index=2] {\mytable};
	%\addlegendentry{26}
    \addplot+ table [x index=0,y index=1] {\mytable};
	\addlegendentry{28}
	\end{pgfonlayer}
     \end{axis}
\end{tikzpicture}
%!tikz source end

